Keyframes First, Motion Second: Revisiting Compressed-Domain Video Captioning under Limited Supervision

Compressed-domain video captioners such as CoCap read the H.264 bitstream directly: a pretrained encoder reads the keyframes (I-frames), while motion and residual encoders, trained from scratch, turn the codec's motion vectors and residuals into action tokens. This motion branch costs decoding time and supervision, both scarce on edge devices. We ask when it pays off under limited supervision. In a controlled study on 2,500 VATEX training clips, we fix a frozen SigLIP 2 keyframe encoder, a GPT-2 caption decoder and the training schedule, vary only the visual tokens the decoder receives (34 configurations), and report held-out test CIDEr with paired bootstrap intervals and three seeds. Motion encoders trained from scratch bring no measurable benefit: CoCap-style action tokens change CIDEr by -0.55 (95% CI [-2.3, +1.2]), and six other uses of motion do not help. Warm-started from a model trained on 48x the caption samples, they add +1.3 CIDEr on average, though not significantly across seeds, and only while the keyframe tokens stay frozen. Reading the keyframes better matters more: fine-tuning SigLIP 2's own attention-pooling head adds 5.4 CIDEr, and one to eight such tokens beat the 16 CoCap-style tokens on every seed while decoding only I-frames (7.3 ms instead of 44-114 ms per clip). The same holds on MSVD's full split in CoCap's own video encoding, where the readout leads by 14.2 CIDEr and action tokens bring no reliable gain, also with clean single-reference motion vectors. Under limited supervision, keyframes come first and motion second.

==> figures/data/regimes.dat <==
step tome25_seed42 tome25_seed43 pool25_seed42 pool25_seed43
0 116.816 96.730 116.909 97.833
10 111.706 116.775 111.975 117.918
20 99.378 106.019 97.900 106.166
30 90.661 95.732 90.973 94.365
40 85.495 92.019 87.476 88.193
50 81.495 87.322 85.240 81.959
60 69.546 77.147 75.957 68.620
70 62.736 71.828 74.016 60.400
80 60.108 71.459 74.666 57.187
90 57.022 68.814 73.031 53.931
100 55.230 69.295 73.287 53.723
110 54.380 71.917 72.269 55.926
120 53.325 73.682 69.176 56.836
130 50.531 73.294 64.286 56.481
140 49.744 73.479 64.625 55.953
150 47.649 72.805 61.754 55.279
160 47.834 69.666 62.548 52.996
170 49.043 66.260 65.104 50.874
180 50.295 67.816 67.539 52.267
190 50.732 67.168 66.662 52.043
200 49.519 63.763 64.659 49.485
210 48.345 63.568 62.933 48.674
220 48.673 65.259 61.965 49.253
230 46.330 63.653 59.327 49.165
240 46.602 63.065 60.022 49.676
250 47.749 66.167 61.077 52.091
260 51.125 63.795 65.079 51.008
270 49.691 64.106 63.769 52.310
280 50.358 62.819 63.585 51.140
290 51.237 62.958 63.750 50.677
300 49.188 61.391 60.977 49.664
310 46.902 63.878 57.961 51.631
320 45.806 64.544 57.165 51.897
330 46.814 64.843 59.504 51.802
340 44.765 61.476 58.070 49.554
350 45.830 63.025 59.914 50.006
360 45.989 59.476 59.829 47.146
370 47.219 56.401 61.033 45.270
380 46.489 52.975 59.572 42.062
390 47.320 56.437 60.898 44.786
400 48.120 55.929 61.866 44.832
410 47.843 59.512 61.797 47.466
420 46.742 58.321 60.708 46.195
430 47.612 59.933 61.898 47.462
440 45.720 59.865 58.353 47.766
450 47.339 57.270 59.595 46.015
460 46.384 56.581 58.371 45.317
470 48.129 57.016 60.074 45.857
480 49.670 56.974 61.603 46.027
490 50.297 54.055 62.647 42.676
500 47.915 54.683 60.669 42.973
510 47.856 54.079 60.502 42.250
520 49.110 54.290 63.664 42.685
530 45.320 54.235 59.105 43.135
540 46.180 55.029 61.845 44.283
550 47.688 54.598 63.149 44.216
560 48.460 53.441 63.652 43.953
570 47.270 54.220 60.423 44.448
580 50.229 55.285 64.754 45.478
590 48.451 56.995 61.077 46.702
600 45.932 58.772 58.249 48.024
610 45.539 60.238 58.470 48.915
620 43.478 60.292 56.640 48.513
630 44.043 58.294 54.811 46.456
640 44.823 56.251 55.812 45.151
650 45.991 56.141 55.113 44.919
660 46.690 55.132 54.475 44.787
670 47.432 54.794 55.437 44.709
680 43.830 54.531 54.394 44.831
690 42.366 56.773 55.738 46.290
700 41.424 57.753 56.184 47.361
710 39.282 58.796 57.212 47.139
720 39.393 59.235 56.594 47.241
730 39.582 61.086 55.632 48.394
740 41.603 58.865 51.436 46.770
750 43.012 57.309 52.963 45.416
760 43.748 57.832 51.149 46.556
770 43.395 56.252 49.586 45.738
780 42.924 52.586 50.417 43.007
790 42.446 53.269 53.133 43.567
800 43.689 53.057 52.825 43.976
810 44.249 50.024 52.595 40.929
820 43.777 51.662 54.224 41.482
830 44.460 55.028 55.377 43.646
840 45.073 54.637 54.315 43.090
850 43.402 56.013 53.557 43.579
860 43.501 56.911 54.338 44.756
870 44.441 55.879 54.986 44.479
880 46.637 55.576 54.877 44.834
890 45.018 57.783 57.602 46.574
900 42.979 55.799 58.272 44.427
910 42.086 54.898 59.620 43.393
920 43.148 55.509 57.667 43.327
930 41.340 56.451 57.749 44.123
940 41.367 52.665 56.778 41.946
950 42.110 52.611 55.405 42.170
960 42.898 54.117 54.952 43.075
970 41.433 55.328 56.101 43.887
980 41.301 53.528 54.322 42.723
990 41.986 53.953 53.511 42.761
1000 42.342 55.502 55.483 44.320
1010 42.652 56.410 53.681 46.144
1020 42.267 56.137 54.686 45.924
1030 42.579 55.600 55.341 44.980
1040 42.616 57.817 53.504 46.211
1050 44.109 56.661 51.382 44.848
1060 45.505 59.906 54.449 46.635
1070 45.926 58.059 51.889 45.993
1080 47.301 61.035 49.719 49.377
1090 45.958 60.950 51.463 49.547
1100 43.832 60.754 50.204 49.957
1110 42.261 55.352 49.721 45.649
1120 41.364 53.961 48.943 44.199
1130 38.876 50.666 50.891 40.769
1140 38.667 48.681 49.655 39.334
1150 40.938 48.532 51.028 38.616
1160 40.256 50.441 51.589 40.073
1170 39.692 52.907 52.142 41.778
1180 39.799 57.428 53.007 45.017
1190 42.220 58.391 52.688 45.344
1200 40.879 57.568 55.408 45.078
1210 41.759 55.531 53.649 43.513
1220 41.871 55.038 53.232 43.448
1230 42.617 51.316 52.274 40.455
1240 41.828 52.389 50.874 41.733
1250 42.594 52.110 49.458 41.608
1260 42.130 52.313 49.174 41.748
1270 42.310 52.269 52.121 42.035
1280 41.817 50.514 50.832 40.898
1290 40.812 48.448 53.100 39.257
1300 40.264 50.799 53.695 41.498
1310 39.264 52.383 52.444 43.435
1320 39.513 50.241 53.453 41.705
1330 41.510 54.771 54.636 45.234
1340 42.556 55.548 53.542 45.540
1350 40.307 55.910 51.504 45.155
1360 41.311 54.931 53.650 43.734
1370 42.849 55.147 49.747 43.978
1380 40.470 52.202 48.139 41.670
1390 39.558 51.838 48.739 41.486
1400 43.085 50.609 49.647 40.989
1410 44.352 49.473 48.338 40.712
1420 41.148 51.137 49.730 41.751
1430 41.792 51.984 50.871 42.262
1440 43.617 52.113 49.295 42.693
1450 41.479 50.827 48.645 41.292
1460 40.411 51.867 49.867 41.592
1470 42.544 50.442 50.103 40.692
1480 41.405 48.222 49.233 39.593
1490 38.888 48.130 53.946 39.304
1500 38.869 47.594 56.485 39.206
1510 40.089 46.827 57.750 38.004
1520 40.593 48.878 55.889 39.921
1530 41.598 51.578 56.447 41.331
1540 42.764 50.188 53.231 40.085
1550 41.765 52.055 50.153 41.109
1560 40.894 54.322 46.979 43.406

